Microporosity and parent body of the rubble-pile NEA (162173) Ryugu

Observations of C-type NEAs and lab investigations of carbonaceous chondritic (CC) meteorites provide strong evidence for a high porosity of C-type asteroids. Boulder microporosity values derived from in-situ measurements at the surface of the rubble-pile NEA Ryugu of up to 55% are substantially higher than for water-rich CC samples and could indicate distinct evolution paths for the parent body of Ryugu and parent bodies of carbonaceous chondrites, despite spectral similarities. In the present study, we calculate the evolution of the temperature and porosity for early solar system's planetesimals in order to constrain the range of parameters that result in microporosities compatible with Ryugu's high-porosity material and likely burial depths for the boulders observed at the surface. By varying key properties of the parent body, such as accretion time t0 and radius R that have strong influence on temperature and porosity and by comparing the interior porosity distribution with the measured boulder microporosity, hydration, and partial dehydration of the material, we constrain a field within the (R,t0)-space appropriate for bodies that are likely to have produced such material. Our calculations indicate a parent body size of only a few km and its early accretion within <~2-3 Myr after the formation of Ca-Al-rich inclusions. A gradual final porosity profile of best-fit bodies indicates production of both low- and high-density boulders from the parent body material. By contrast, parent body properties for CI and CM chondrites obtained by fitting carbonate formation data indicate a radius of ~20-25 km and an accretion time of ~3.75 Myr after CAIs. These results imply a population of km-sized early accreting porous planetesimals as parent bodies of Ryugu (and, potentially, other NEAs) and a population of larger late accreting less porous parent bodies of water-rich carbonaceous chondrites.

==> manifest.txt <==
% Copyright 2019 Elsevier Ltd
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template 
  
cas-sc-template.pdf
  PDF output of the above template

cas-dc-template.tex
  TeX template 

cas-dc-template.pdf
  PDF output of the above template

manifest.txt
  this file

README
  small readme documentation

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 email.jpeg
 facebook.jpeg
 gplus.jpeg
 linkedin.jpeg
 twitter.jpeg
 url.jpeg

Directory figs/

Dummy figures used in the template files.

  Fig1.pdf
  Fig2.pdf
  Fig3.pdf
  grabs.pdf
  pic1.pdf

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty


